Asymmetric Certified Robustness via Feature-Convex Neural Networks

Recent works have introduced input-convex neural networks (ICNNs) as learning models with advantageous training, inference, and generalization properties linked to their convex structure. In this paper, we propose a novel feature-convex neural network architecture as the composition of an ICNN with a Lipschitz feature map in order to achieve adversarial robustness. We consider the asymmetric binary classification setting with one "sensitive" class, and for this class we prove deterministic, closed-form, and easily-computable certified robust radii for arbitrary $\ell_p$-norms. We theoretically justify the use of these models by characterizing their decision region geometry, extending the universal approximation theorem for ICNN regression to the classification setting, and proving a lower bound on the probability that such models perfectly fit even unstructured uniformly distributed data in sufficiently high dimensions. Experiments on Malimg malware classification and subsets of MNIST, Fashion-MNIST, and CIFAR-10 datasets show that feature-convex classifiers attain state-of-the-art certified $\ell_1$-radii as well as substantial $\ell_2$- and $\ell_{\infty}$-radii while being far more computationally efficient than any competitive baseline.

==> figs/method.tikz <==
\begin{tikzpicture}[declare function={gfunc(\x) = (\x)^2-1;},declare function={gfuncprime(\x) = 2*(\x);}]

% constants
\def\ballrad{0.2};	% radii of norm balls
\def\Drad{0.35};		% radii of 3d l1 ball
\def\Crad{0.19};	% radii of 3d l_infty ball
\def\Srad{0.15};		% radii of 3d l2 ball

% positioning values
\def\xone{0};
\def\xtwo{0.7};
\def\xthree{1.8};
\def\xfour{2.8};
\def\yone{0.15};
%\def\ytwo{1};
%\def\ythree{2};
%\def\yfour{2.3};
\def\ytwo{1};
\def\ythree{1.85};
\def\yfour{1.5};
\def\dy{0.45};	% y-shift for norm balls
\def\dgraph{0};	% y-shift for graph

% nodes
%\node (pred) at (\xthree,\yfour) {$\overbrace{\hphantom{\hspace*{10em}}}^{\text{\normalsize Prediction}}$};
%\node (pred) at (\xone,\ythree) {\textit{Prediction}:};
%\node (inputspace) at (\xtwo,\ythree) {Input Space};
%\node (featspace) at (\xthree,\ythree) {Feature Space};
\node[align=center] (inputspace) at (\xtwo,\ythree) {Input\\space};
\node[align=center] (featspace) at (\xthree,\ythree) {Feature\\space};
\node (logit) at (\xfour,\ythree) {Logit};
%\node (cert) at (\xone,\yone) {\textit{Certification}:};
%\node (inputcert) at (\xtwo,\yone) {Input Certificate};
%\node (featcert) at (\xthree,\yone) {Feature Certificate};
\node[align=center] (inputcert) at (\xtwo,\yone) {Input\\certificate};
\node[align=center] (featcert) at (\xthree,\yone) {Feature\\certificate};
\node (margin) at (\xfour,\yone) {Margin};
\node (graph) at (\xfour,{\ytwo-\dgraph}) {};
\node (sphere) at (\xthree,\ytwo) {};
\node (sphereleft) at ({\xthree-\Srad},\ytwo) {};
\node (sphereright) at ({\xthree+\Srad},\ytwo) {};
\node (boxleft) at ({\xthree-\Crad/2},{\ytwo-\dy}) {};
\node (boxright) at ({\xthree+\Crad},{\ytwo-\dy}) {};
\node (boxshift) at ({\xthree+\Crad/2},{\ytwo-\dy+\Crad/2}) {};
\node (diamondleft) at ({\xthree-\Drad/2},{\ytwo+\dy}) {};
\node (diamondright) at ({\xthree+\Drad/2},{\ytwo+\dy}) {};
\draw [thick,decorate,decoration={calligraphic brace,amplitude=3mm,raise=5mm}] (inputspace.west) -- node[yshift=5mm+1.5\baselineskip]{\it Prediction}(logit.east);
\draw [thick,decorate,decoration={calligraphic brace,mirror,amplitude=3mm,raise=5mm}] (inputcert.west) -- node[yshift=-5mm-1.5\baselineskip]{\it Certification}(margin.east);

% parameters for pgfplot
\def\xx{-1.3}	% point to perform underapproximation at
\def\xxx{-((5^(0.5)-1)/2)^(0.5)}	% root of function g
\def\xintersect{\xx-gfunc(\xx)/gfuncprime(\xx)}	% where line intersects zero

% graph plot
\begin{scope}[x=8pt,y=4pt,shift={(graph)}]
	\draw[thick] (-2,0) -- (1.25,0);
	\draw[thick] (0,0) plot[domain=-2:1.25] (\x,{gfunc(\x)});
	\draw[thick] (0,0) plot[domain=-2:-0.5] (\x,{gfunc(\xx) + (gfuncprime(\xx))*(\x-\xx)});
	\draw[line width={3},color=blue] (0,0) plot[domain=(\xx-(\xintersect-(\xx))):(\xintersect)] (\x,{0*\x});
	\node[inner sep=0em] at (0.6,-1.1) {$\g$};
	\node[inner sep=0em,label={below:$\feat(x)$}] (certint) at ({\xx},0) {};
	\node[inner sep=0em] (certintleft) at ({\xx-(\xintersect-(\xx))},0) {};
	\draw[line width={1}] ({\xx},0) -- ({\xx},{gfunc(\xx)});
	\node[circle,fill=black,color=black,inner sep=0.1em] at ({\xx},0) {};
	\node[circle,fill=black,color=black,inner sep=0.1em,label={[label distance=-0.1cm]3:$\g(\feat(x))$}] at ({\xx},{gfunc(\xx)}) {};
\end{scope}

% norm ball plots
\node[circle,draw=blue,fill=blue!25,very thick,outer sep=0.25em,inner sep=1em,label=left:{$\ell_2$:}] (inputsphere) at (\xtwo,\ytwo) {};
\node[diamond,draw=blue,fill=blue!25,very thick,outer sep=0.25em,inner sep=0.85em,label=left:{$\ell_1$:}] (inputdiamond) at (\xtwo,{\ytwo+\dy}) {};
\node[draw=blue,fill=blue!25,very thick,outer sep=0.25em,inner sep=1.2em,label=left:{$\ell_\infty$:}] (inputbox) at (\xtwo,{\ytwo-\dy}) {};

% arrows between nodes
\draw[->,semithick] (inputspace) to node[above]{\scriptsize $\feat$~~(Lipschitz)} (featspace);
\draw[->,semithick] (featspace) to node[above]{\scriptsize $\g$~~(Convex)} (logit);
\draw[->,semithick] (margin) to node[above]{\scriptsize Convexity} (featcert);
\draw[->,semithick] (featcert) to node[above]{\scriptsize Lipschitzness} (inputcert);
\draw[->,semithick] (certintleft) to[bend right] (sphereright);
\draw[->,semithick] (certintleft) to[bend right=15] (boxright);
\draw[->,semithick] (certintleft) to[bend right=15] (diamondright);
\draw[->,semithick] (sphereleft) to (inputsphere);
\draw[->,semithick] (boxleft) to (inputbox);
\draw[->,semithick] (diamondleft) to (inputdiamond);

% draw 3d diamond
\coordinate (Dleft) at (0,0);
\coordinate (Dback) at ({0.6*\Drad},{0.2*\Drad});
\coordinate (Dright) at ({1*\Drad},0);
\coordinate (Dfront) at ({0.4*\Drad},{-0.2*\Drad});
\coordinate (Dtop) at ({0.5*\Drad},{0.5*\Drad});
\coordinate (Dbott) at ({0.5*\Drad},{-0.5*\Drad});
\begin{scope}[transform canvas={shift={(diamondleft)}}]
\draw[very thick,color=blue,dashed] (Dleft) -- (Dback) -- (Dright);
\draw[very thick,color=blue,dashed] (Dtop) -- (Dback) -- (Dbott);
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (Dleft) -- (Dfront) -- (Dtop);
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (Dleft) -- (Dfront) -- (Dbott);
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (Dright) -- (Dfront) -- (Dtop);
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (Dright) -- (Dfront) -- (Dbott);
\draw[very thick,color=blue] (Dtop) -- (Dleft) -- (Dbott) -- (Dright) -- cycle;
\end{scope}

% draw 3d cube
\begin{scope}[transform canvas={shift={(boxshift)}}]
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (0,0,0) -- ++(-\Crad,0,0) -- ++(0,-\Crad,0) -- ++(\Crad,0,0) -- cycle;
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (0,0,0) -- ++(0,0,-\Crad) -- ++(0,-\Crad,0) -- ++(0,0,\Crad) -- cycle;
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (0,0,0) -- ++(-\Crad,0,0) -- ++(0,0,-\Crad) -- ++(\Crad,0,0) -- cycle;
\draw[very thick,color=blue,dashed] (-\Crad,0,-\Crad) -- (-\Crad,-\Crad,-\Crad) -- (-\Crad,-\Crad,0);
\draw[very thick,color=blue,dashed] (-\Crad,0,-\Crad) -- (-\Crad,-\Crad,-\Crad) -- (0,-\Crad,-\Crad);
\end{scope}

% draw 3d sphere
\begin{scope}[transform canvas={shift={(sphere)}}]
\draw[fill=blue,fill opacity=0.25,very thick,color=blue] (0,0) circle (\Srad);
\draw[color=blue,very thick] (-\Srad,0) arc (180:360:{\Srad} and {0.35*\Srad});
\draw[color=blue,very thick,dashed] (\Srad,0) arc (0:180:{\Srad} and {0.35*\Srad});
\end{scope}
\end{tikzpicture}


==> figs/regions.tikz <==
\begin{tikzpicture}
	\def\fillperc{50};
	\def\pointradius{2.5};
	\def\xradius{48};
	\def\xpradius{23};

	\coordinate (x) at (-0.5,0.5);
	\coordinate (xp) at (-0.5,0);
	\coordinate (x1) at (-0.1,-0.3);
	\coordinate (x2) at (0.2,-0.1);
	\coordinate (x3) at (0.475,-0.3);
	\coordinate (x4) at (0.4,-0.6);
	\coordinate (x5) at (0.1,-0.5);

	\coordinate (db1) at (-0.75,-0.2);
	\coordinate (db2) at (0,0.3);
	\coordinate (db3) at (0.75,-0.2);
	\coordinate (db4) at (0,-0.7);


	\draw [fill=red!\fillperc,draw=none] plot (-1,-1) -- (-1,1) -- (1,1) -- (1,-1) -- cycle;
	\draw [thick,fill=green!\fillperc] (db1) to[out=100,in=190] (db2) node[below]{$\f^{-1}(\{2\})$} to[out=10,in=100] (db3) to[out=280,in=-10] (db4) to [out=170,in=280] cycle;

	\draw (x) node [circle,draw,inner sep=0,minimum size=\xradius,fill=blue!\fillperc,thick] {};
	\draw (x) node [circle,draw,inner sep=0,minimum size=\pointradius,label=above left:{$x'$},fill=black] {};

	\draw (xp) node [circle,draw,inner sep=0,minimum size=\xpradius,fill=blue!\fillperc,thick] {};
	\draw (xp) node [circle,draw,inner sep=0,minimum size=\pointradius,label=below:{$x$},fill=black] {};

	\draw [thick,fill=blue!\fillperc] (x1) -- (x2) -- (x3) -- (x4) -- (x5) -- cycle;
	\draw (x1) node [circle,draw,inner sep=0,minimum size=\pointradius,label=left:{$x^{(1)}$},fill=black] {};
	\draw (x2) node [circle,draw,inner sep=0,minimum size=\pointradius,label=above right:{$x^{(2)}$},fill=black] {};
	\draw (x3) node [circle,draw,inner sep=0,minimum size=\pointradius,label=above right:{$x^{(3)}$},fill=black] {};
	\draw (x4) node [circle,draw,inner sep=0,minimum size=\pointradius,label=above right:{$x^{(4)}$},fill=black] {};
	\draw (x5) node [circle,draw,inner sep=0,minimum size=\pointradius,label=below:{$x^{(5)}$},fill=black] {};

	\draw (1,1) node [below left] {$\f^{-1}(\{1\})$};
	\draw [thick] (-1,-1) -- (-1,1) -- (1,1) -- (1,-1) -- cycle;
\end{tikzpicture}


==> figs_gen/circles-c2/cert_L1_standard_a.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{4.600000in}{3.000000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{4.600000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{4.600000in}{3.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{3.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.450000in}{0.400000in}}%
\pgfpathlineto{\pgfqpoint{4.450000in}{0.400000in}}%
\pgfpathlineto{\pgfqpoint{4.450000in}{2.700000in}}%
\pgfpathlineto{\pgfqpoint{0.450000in}{2.700000in}}%
\pgfpathlineto{\pgfqpoint{0.450000in}{0.400000in}}%
\pgfpathclose%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.450000in}{0.400000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.450000in,y=0.302778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.140377in}{0.400000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.140377in,y=0.302778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.1}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.830755in}{0.400000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.830755in,y=0.302778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.2}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.521132in}{0.400000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.521132in,y=0.302778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.3}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{3.211509in}{0.400000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.211509in,y=0.302778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.4}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{3.901887in}{0.400000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.901887in,y=0.302778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.5}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.450000in,y=0.123766in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \ell_1\) radius}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.450000in}{0.400000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.175308in, y=0.351775in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.450000in}{0.860000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.175308in, y=0.811775in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.2}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.450000in}{1.320000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.175308in, y=1.271775in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.4}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.450000in}{1.780000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.175308in, y=1.731775in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.6}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.450000in}{2.240000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.175308in, y=2.191775in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {0.8}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.450000in}{2.700000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.175308in, y=2.651775in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle {1.0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.119752in,y=1.550000in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Certified accuracy}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.450000in}{0.400000in}}{\pgfqpoint{4.000000in}{2.300000in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.505625pt}%
\definecolor{currentstroke}{rgb}{0.533333,0.800000,0.933333}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.450000in}{2.700000in}}%
\pgfpathlineto{\pgfqpoint{1.555105in}{2.700000in}}%
\pgfpathlineto{\pgfqpoint{1.559109in}{2.572222in}}%
\pgfpathlineto{\pgfqpoint{1.875425in}{2.572222in}}%
\pgfpathlineto{\pgfqpoint{1.883433in}{2.316667in}}%
\pgfpathlineto{\pgfqpoint{1.903453in}{2.316667in}}%
\pgfpathlineto{\pgfqpoint{1.907457in}{2.188889in}}%
\pgfpathlineto{\pgfqpoint{1.935485in}{2.188889in}}%
\pgfpathlineto{\pgfqpoint{1.939489in}{2.061111in}}%
\pgfpathlineto{\pgfqpoint{2.015566in}{2.061111in}}%
\pgfpathlineto{\pgfqpoint{2.019570in}{1.933333in}}%
\pgfpathlineto{\pgfqpoint{2.027578in}{1.933333in}}%
\pgfpathlineto{\pgfqpoint{2.031582in}{1.805556in}}%
\pgfpathlineto{\pgfqpoint{2.035586in}{1.805556in}}%
\pgfpathlineto{\pgfqpoint{2.039590in}{1.677778in}}%
\pgfpathlineto{\pgfqpoint{2.199750in}{1.677778in}}%
\pgfpathlineto{\pgfqpoint{2.203754in}{1.550000in}}%
\pgfpathlineto{\pgfqpoint{2.211762in}{1.550000in}}%
\pgfpathlineto{\pgfqpoint{2.215766in}{1.422222in}}%
\pgfpathlineto{\pgfqpoint{2.219770in}{1.422222in}}%
\pgfpathlineto{\pgfqpoint{2.223774in}{1.294444in}}%
\pgfpathlineto{\pgfqpoint{2.275826in}{1.294444in}}%
\pgfpathlineto{\pgfqpoint{2.279830in}{1.166667in}}%
\pgfpathlineto{\pgfqpoint{2.295846in}{1.166667in}}%
\pgfpathlineto{\pgfqpoint{2.299850in}{1.038889in}}%
\pgfpathlineto{\pgfqpoint{2.371922in}{1.038889in}}%
\pgfpathlineto{\pgfqpoint{2.375926in}{0.783333in}}%
\pgfpathlineto{\pgfqpoint{2.415966in}{0.783333in}}%
\pgfpathlineto{\pgfqpoint{2.419970in}{0.655556in}}%
\pgfpathlineto{\pgfqpoint{2.427978in}{0.655556in}}%
\pgfpathlineto{\pgfqpoint{2.431982in}{0.527778in}}%
\pgfpathlineto{\pgfqpoint{2.452002in}{0.527778in}}%
\pgfpathlineto{\pgfqpoint{2.456006in}{0.400000in}}%
\pgfpathlineto{\pgfqpoint{4.450000in}{0.400000in}}%
\pgfpathlineto{\pgfqpoint{4.450000in}{0.400000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.450000in}{0.400000in}}%
\pgfpathlineto{\pgfqpoint{0.450000in}{2.700000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.450000in}{0.400000in}}%
\pgfpathlineto{\pgfqpoint{4.450000in}{2.700000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.450000in}{0.400000in}}%
\pgfpathlineto{\pgfqpoint{4.450000in}{0.400000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.450000in}{2.700000in}}%
\pgfpathlineto{\pgfqpoint{4.450000in}{2.700000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.927778in}{2.456173in}}%
\pgfpathlineto{\pgfqpoint{4.372222in}{2.456173in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.394444in}{2.456173in}}{\pgfqpoint{4.394444in}{2.478395in}}%
\pgfpathlineto{\pgfqpoint{4.394444in}{2.622222in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.394444in}{2.644444in}}{\pgfqpoint{4.372222in}{2.644444in}}%
\pgfpathlineto{\pgfqpoint{2.927778in}{2.644444in}}%
\pgfpathquadraticcurveto{\pgfqpoint{2.905556in}{2.644444in}}{\pgfqpoint{2.905556in}{2.622222in}}%
\pgfpathlineto{\pgfqpoint{2.905556in}{2.478395in}}%
\pgfpathquadraticcurveto{\pgfqpoint{2.905556in}{2.456173in}}{\pgfqpoint{2.927778in}{2.456173in}}%
\pgfpathlineto{\pgfqpoint{2.927778in}{2.456173in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.505625pt}%
\definecolor{currentstroke}{rgb}{0.533333,0.800000,0.933333}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.950000in}{2.561111in}}%
\pgfpathlineto{\pgfqpoint{3.005556in}{2.561111in}}%
\pgfpathlineto{\pgfqpoint{3.061111in}{2.561111in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.094444in,y=2.522222in,left,base]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont Convex*}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.754444in,y=2.502222in,left,bottom]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont [100 \% clean]}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

